MINRES for second-order PDEs with singular data

Minimum residual methods such as the least-squares finite element method (FEM) or the discontinuous Petrov--Galerkin method with optimal test functions (DPG) usually exclude singular data, e.g., non square-integrable loads. We consider a DPG method and a least-squares FEM for the Poisson problem. For both methods we analyze regularization approaches that allow the use of $H^{-1}$ loads, and also study the case of point loads. For all cases we prove appropriate convergence orders. We present various numerical experiments that confirm our theoretical results. Our approach extends to general well-posed second-order problems.

==> data/DPGPhprime.dat <==
nE	dofDPG	errU	errSigma	errUtilde	estDPG
4	25	0.12202117806778	1.09181606328309	0.11020678029686	0.703422634843752
16	89	0.100355440558539	0.835989921080131	0.0892937312093278	0.694068980460621
64	337	0.0500527523496154	0.4574013721626	0.0240101050059357	0.460471143698847
256	1313	0.0246871606637091	0.290033626624321	0.00685384725411522	0.330692705399587
1024	5185	0.0124177956893214	0.207950898455106	0.00230257569658303	0.252162523127106
4096	20609	0.00625443321762086	0.162768375472818	0.000889752025825986	0.201823201975186
16384	82177	0.00314445795904989	0.133081096673427	0.000366901411660435	0.16611273739335
65536	328193	0.00157824398989307	0.110757580976394	0.000154256249174532	0.138498416952699
262144	1311745	0.000791199825735483	0.0927912184461388	6.5078018576281e-05	0.11608730677369


==> data/DPGpointLoad.dat <==
nE	dofDPG	errU	errUtilde
4	25	0.158269049261617	0.0719934632321023
16	89	0.116900863328485	0.0374497621508734
64	337	0.0647843434785202	0.0192355877051986
256	1313	0.0352871494448907	0.0098590395308123
1024	5185	0.0190358954479511	0.00503325262925466
4096	20609	0.0100575550392557	0.00240922583480889
16384	82177	0.00546659832671801	0.00139446073799691
65536	328193	0.00278257561241208	0.000579967379438663
262144	1311745	0.00137705069570852	0.000220022917043577


==> data/LSQQh.dat <==
nE	dofLSQ	errUL2	errUH1	errSigmaL2	estLSQ
4	9	0.12754165787214	1.29361952587812	1.18042113972003	0.811146047923597
16	33	0.0941661358936057	1.14607580025958	1.00635542922969	0.699919728962662
64	129	0.0490167620230278	0.72907764883202	0.739169297628605	0.473285049429338
256	513	0.0204217012123237	0.520721917022545	0.57595900893401	0.312115324908834
1024	2049	0.00834251791416998	0.407816218237167	0.46903768001489	0.216278496889251
4096	8193	0.00343717738337799	0.333708734602844	0.38945152679867	0.161696357047381
16384	32769	0.00142918406420207	0.277854790046584	0.325921185505893	0.128418042949329
65536	131073	0.000597589227378894	0.232828420064718	0.273580578285525	0.105423311030643
262144	524289	0.000250593642011295	0.195542186041271	0.229904580823907	0.0878269481608992
1048576	2097153	0.000105230695341527	0.164358933434075	0.193280992722519	0.0735968197836709


==> data/LSQerrL2Pih.dat <==
nE	dofLSQ	errUL2	errUH1	errSigmaL2	estLSQ
4	9	0.302964047815237	1.14393156523902	1.23927254223019	1.55747170608897
16	33	0.215982371872354	0.986433378385715	0.770961418474319	1.09008500090353
64	129	0.0860878206021499	0.643810902365418	0.476221690006669	0.780914389021248
256	513	0.0240800203043352	0.339791697127648	0.256478225387211	0.424613207348491
1024	2049	0.00645396986301876	0.173572165566548	0.131548499563738	0.218239267668998
4096	8193	0.00177061809379635	0.0880079327400817	0.066585469441054	0.110661181402867
16384	32769	0.000511531771493606	0.0445239940943925	0.033575737529263	0.0559122475998648
65536	131073	0.000157341887776753	0.0225047876964679	0.0169096498489516	0.0282190646122659
262144	524289	5.11947349329936e-05	0.011369305383909	0.00851187476048271	0.01423561207605
1048576	2097153	1.73254197427055e-05	0.00574154690820949	0.00428347950582792	0.00717926848871286
4194304	8388609	5.99783582490066e-06	0.00289857073430633	0.00215518105558419	0.0036197327654887


==> data/LSQerrL2Qh.dat <==
nE	dofLSQ	errUL2	errUH1	errSigmaL2	estLSQ
4	9	0.302964047815237	1.14393156523902	1.38229539309585	1.77278430469612
16	33	0.209200290127571	0.98221730594492	0.77407060096773	1.11618611048274
64	129	0.0816229831625157	0.641522895000602	0.471050809581973	0.779400673356148
256	513	0.0220785361108768	0.338656830240984	0.251380388937354	0.419790430400469
1024	2049	0.00565257142767348	0.172936246490103	0.128334566433661	0.214942408794913
4096	8193	0.00143313955514093	0.0876573787210551	0.0648564300104246	0.10888953129373
16384	32769	0.000362597711435013	0.0443400716033967	0.0326961541749487	0.0550211253915179
65536	131073	9.16786023388615e-05	0.0224114536451851	0.0164713416552185	0.0277791478669987
262144	524289	2.31710408100559e-05	0.0113227817340389	0.00829520851155411	0.0140195424024728
1048576	2097153	5.85460872231284e-06	0.00571856167825882	0.00417672537099559	0.00707327399526802
4194304	8388609	1.47895192008199e-06	0.00288726266589532	0.00210265284847437	0.00356774484698749


==> data/LSQpointLoad.dat <==
nE	dofLSQ	errUL2
4	9	0.157379014890278
16	33	0.119622355665599
64	129	0.0575118311163993
256	513	0.0284618457158749
1024	2049	0.0141956080011307
4096	8193	0.00698535700780733
16384	32769	0.00366977597193812
65536	131073	0.00184908231422632
262144	524289	0.000841859626282349

